A 7-Day Multi-Wavelength Flare Campaign on AU Mic. II: Electron Densities and Kinetic Energies from High-Frequency Radio Flares

M dwarfs are the most common type of star in the solar neighborhood, and many exhibit frequent and highly energetic flares. To better understand these events across the electromagnetic spectrum, a campaign observed AU Mic (dM1e) over 7 days from the X-ray to radio regimes. Here, we present high-time-resolution light curves from the Karl G. Jansky Very Large Array (VLA) Ku band (12--18 GHz) and the Australia Telescope Compact Array (ATCA) K band (16--25 GHz), which observe gyrosynchrotron radiation and directly probe the action of accelerated electrons within flaring loops. Observations reveal 16 VLA and 3 ATCA flares of varying shapes and sizes, from a short (30 sec) spiky burst to a long-duration ($\sim$5 hr) decaying exponential. The Ku-band spectral index is found to often evolve during flares. Both rising and falling spectra are observed in the Ku-band, indicating optically thick and thin flares, respectively. Estimations from optically thick radiation indicate higher loop-top magnetic field strengths ($\sim$1 kG) and sustained electron densities ($\sim$10$^{6}$ cm$^{-3}$) than previous observations of large M-dwarf flares. We estimate the total kinetic energies of gyrating electrons in optically thin flares to be between 10$^{32}$ and 10$^{34}$ erg when the local magnetic field strength is between 500 and 700 G. These energies are able to explain the combined radiated energies from multi-wavelength observations. Overall, values are more aligned with modern radiative-hydrodynamic simulations of M-dwarf flares, and future modeling efforts will better constrain findings.

==> AUMicKuBandLuminosityDistribution.txt <==
Title: A Seven-Day Multi-Wavelength Flare Campaign on AU Mic II: Electron
       Densities and Kinetic Energies from High-Frequency Radio Flares
Authors: Tristan I.I., Osten R.A., Notsu Y., Kowalski A.F., Brown A., 
         White G.L., Grady C.A., Henry T.J., Vrijmoet E.H.
Table: Figure 3
================================================================================
Byte-by-byte Description of file: AUMicKuBandLuminosityDistribution.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1- 19 F19.2  10-7W/Hz   LumRadio   Radio luminosity
  21- 41 F21.19 ---        tFraction  Fraction of time (1)
--------------------------------------------------------------------------------
Note (1):   Fraction of time is the fraction observations are above the
            corresponding radio luminosity.
--------------------------------------------------------------------------------
  89659554932071.45 0.999
  91245001697411.22 0.999
  92830448462750.98 0.999
  94415895228090.75 0.999
  96001341993430.52 0.999
  97586788758770.28 0.999
  99172235524110.05 0.998
 100757682289449.81 0.998
 102343129054789.58 0.997
 103928575820129.34 0.997
 105514022585469.11 0.996
 107099469350808.88 0.995
 108684916116148.62 0.994
 110270362881488.41 0.993
 111855809646828.16 0.992
 113441256412167.94 0.991
 115026703177507.69 0.990
 116612149942847.47 0.987
 118197596708187.22 0.984
 119783043473527.00 0.981
 121368490238866.75 0.978
 122953937004206.52 0.975
 124539383769546.28 0.971
 126124830534886.06 0.965
 127710277300225.81 0.960
 129295724065565.58 0.957
 130881170830905.34 0.949
 132466617596245.11 0.943
 134052064361584.88 0.938
 135637511126924.64 0.931
 137222957892264.41 0.924
 138808404657604.17 0.915
 140393851422943.94 0.906
 141979298188283.69 0.896
 143564744953623.47 0.888
 145150191718963.25 0.878
 146735638484303.00 0.868
 148321085249642.75 0.860
 149906532014982.53 0.848
 151491978780322.31 0.836
 153077425545662.06 0.823
 154662872311001.81 0.812
 156248319076341.59 0.802
 157833765841681.34 0.793
 159419212607021.12 0.782
 161004659372360.88 0.772
 162590106137700.66 0.764
 164175552903040.44 0.752
 165760999668380.19 0.741
 167346446433719.94 0.730
 168931893199059.69 0.718
 170517339964399.47 0.707
 172102786729739.25 0.699
 173688233495079.00 0.691
 175273680260418.75 0.680
 176859127025758.53 0.672
 178444573791098.31 0.663
 180030020556438.06 0.653
 181615467321777.81 0.643
 183200914087117.59 0.635
 184786360852457.38 0.626
 186371807617797.12 0.618
 187957254383136.88 0.609
 189542701148476.66 0.599
 191128147913816.44 0.592
 192713594679156.19 0.585
 194299041444495.94 0.580
 195884488209835.72 0.574
 197469934975175.50 0.568
 199055381740515.25 0.562
 200640828505855.00 0.556
 202226275271194.78 0.547
 203811722036534.56 0.541
 205397168801874.31 0.535
 206982615567214.06 0.529
 208568062332553.84 0.523
 210153509097893.62 0.518
 211738955863233.38 0.511
 213324402628573.12 0.506
 214909849393912.91 0.500
 216495296159252.69 0.494
 218080742924592.44 0.489
 219666189689932.19 0.484
 221251636455271.94 0.480
 222837083220611.72 0.477
 224422529985951.50 0.471
 226007976751291.25 0.467
 227593423516631.00 0.463
 229178870281970.78 0.458
 230764317047310.56 0.454
 232349763812650.31 0.451
 233935210577990.06 0.448
 235520657343329.88 0.444
 237106104108669.62 0.442
 238691550874009.38 0.439
 240276997639349.12 0.435
 241862444404688.88 0.431
 243447891170028.69 0.429
 245033337935368.44 0.427
 246618784700708.19 0.424
 248204231466047.94 0.422
 249789678231387.75 0.419
 251375124996727.50 0.416
 252960571762067.25 0.414
 254546018527407.00 0.411
 256131465292746.81 0.408
 257716912058086.56 0.404
 259302358823426.31 0.402
 260887805588766.06 0.399
 262473252354105.88 0.398
 264058699119445.62 0.396
 265644145884785.38 0.392
 267229592650125.12 0.388
 268815039415464.94 0.385
 270400486180804.69 0.381
 271985932946144.44 0.377
 273571379711484.19 0.373
 275156826476824.00 0.371
 276742273242163.75 0.365
 278327720007503.50 0.359
 279913166772843.25 0.353
 281498613538183.06 0.348
 283084060303522.81 0.341
 284669507068862.56 0.335
 286254953834202.31 0.330
 287840400599542.12 0.324
 289425847364881.88 0.320
 291011294130221.62 0.315
 292596740895561.38 0.309
 294182187660901.12 0.303
 295767634426240.94 0.298
 297353081191580.69 0.292
 298938527956920.44 0.286
 300523974722260.19 0.281
 302109421487600.00 0.277
 303694868252939.75 0.271
 305280315018279.50 0.267
 306865761783619.25 0.262
 308451208548959.06 0.256
 310036655314298.81 0.250
 311622102079638.56 0.244
 313207548844978.31 0.236
 314792995610318.12 0.231
 316378442375657.88 0.227
 317963889140997.62 0.221
 319549335906337.38 0.216
 321134782671677.19 0.210
 322720229437016.94 0.204
 324305676202356.69 0.198
 325891122967696.44 0.191
 327476569733036.25 0.183
 329062016498376.00 0.175
 330647463263715.75 0.166
 332232910029055.50 0.159
 333818356794395.31 0.151
 335403803559735.06 0.146
 336989250325074.81 0.139
 338574697090414.56 0.132
 340160143855754.38 0.126
 341745590621094.12 0.121
 343331037386433.88 0.117
 344916484151773.62 0.114
 346501930917113.38 0.110
 348087377682453.19 0.106
 349672824447792.94 0.103
 351258271213132.69 0.100
 352843717978472.44 0.098
 354429164743812.25 0.097
 356014611509152.00 0.094
 357600058274491.75 0.093
 359185505039831.50 0.091
 360770951805171.31 0.091
 362356398570511.06 0.089
 363941845335850.81 0.089
 365527292101190.56 0.088
 367112738866530.38 0.087
 368698185631870.12 0.086
 370283632397209.88 0.085
 371869079162549.62 0.084
 373454525927889.38 0.083
 375039972693229.19 0.083
 376625419458568.94 0.083
 378210866223908.69 0.082
 379796312989248.44 0.082
 381381759754588.25 0.081
 382967206519928.00 0.080
 384552653285267.75 0.080
 386138100050607.50 0.080
 387723546815947.31 0.079
 389308993581287.06 0.079
 390894440346626.81 0.078
 392479887111966.56 0.077
 394065333877306.31 0.076
 395650780642646.12 0.075
 397236227407985.88 0.075
 398821674173325.62 0.074
 400407120938665.38 0.073
 401992567704005.19 0.073
 403578014469344.94 0.072
 405163461234684.69 0.072
 406748908000024.44 0.071
 408334354765364.25 0.071
 409919801530704.00 0.070
 411505248296043.75 0.070
 413090695061383.50 0.069
 414676141826723.31 0.067
 416261588592063.06 0.066
 417847035357402.81 0.066
 419432482122742.56 0.066
 421017928888082.38 0.065
 422603375653422.12 0.065
 424188822418761.88 0.065
 425774269184101.62 0.064
 427359715949441.44 0.063
 428945162714781.19 0.063
 430530609480120.94 0.063
 432116056245460.69 0.062
 433701503010800.50 0.061
 435286949776140.25 0.061
 436872396541480.00 0.061
 438457843306819.75 0.061
 440043290072159.56 0.060
 441628736837499.31 0.059
 443214183602839.06 0.059
 444799630368178.81 0.058
 446385077133518.56 0.057
 447970523898858.38 0.057
 449555970664198.12 0.056
 451141417429537.88 0.056
 452726864194877.62 0.055
 454312310960217.44 0.055
 455897757725557.19 0.055
 457483204490896.94 0.054
 459068651256236.69 0.053
 460654098021576.50 0.053
 462239544786916.25 0.052
 463824991552256.00 0.052
 465410438317595.75 0.051
 466995885082935.56 0.051
 468581331848275.31 0.050
 470166778613615.06 0.050
 471752225378954.81 0.049
 473337672144294.62 0.049
 474923118909634.38 0.048
 476508565674974.12 0.048
 478094012440313.88 0.048
 479679459205653.69 0.047
 481264905970993.44 0.046
 482850352736333.19 0.046
 484435799501672.94 0.046
 486021246267012.75 0.046
 487606693032352.50 0.046
 489192139797692.25 0.045
 490777586563032.00 0.045
 492363033328371.81 0.044
 493948480093711.56 0.044
 495533926859051.31 0.044
 497119373624391.06 0.044
 498704820389730.81 0.043
 500290267155070.62 0.043
 501875713920410.38 0.042
 503461160685750.12 0.042
 505046607451089.88 0.042
 506632054216429.69 0.041
 508217500981769.44 0.041
 509802947747109.19 0.041
 511388394512448.94 0.041
 512973841277788.75 0.041
 514559288043128.50 0.041
 516144734808468.25 0.040
 517730181573808.00 0.040
 519315628339147.81 0.040
 520901075104487.56 0.039
 522486521869827.31 0.038
 524071968635167.06 0.038
 525657415400506.88 0.038
 527242862165846.62 0.038
 528828308931186.38 0.037
 530413755696526.12 0.037
 531999202461865.94 0.036
 533584649227205.69 0.036
 535170095992545.44 0.035
 536755542757885.19 0.035
 538340989523225.00 0.035
 539926436288564.75 0.035
 541511883053904.50 0.035
 543097329819244.25 0.034
 544682776584584.06 0.034
 546268223349923.81 0.034
 547853670115263.56 0.033
 549439116880603.31 0.033
 551024563645943.06 0.032
 552610010411282.88 0.032
 554195457176622.62 0.032
 555780903941962.38 0.032
 557366350707302.12 0.032
 558951797472641.94 0.032
 560537244237981.69 0.032
 562122691003321.44 0.032
 563708137768661.25 0.032
 565293584534001.00 0.031
 566879031299340.75 0.031
 568464478064680.50 0.030
 570049924830020.25 0.030
 571635371595360.12 0.030
 573220818360699.88 0.030
 574806265126039.62 0.030
 576391711891379.38 0.030
 577977158656719.12 0.030
 579562605422058.88 0.029
 581148052187398.62 0.029
 582733498952738.38 0.029
 584318945718078.25 0.029
 585904392483418.00 0.028
 587489839248757.75 0.028
 589075286014097.50 0.028
 590660732779437.25 0.028
 592246179544777.00 0.028
 593831626310116.75 0.028
 595417073075456.50 0.028
 597002519840796.38 0.027
 598587966606136.12 0.027
 600173413371475.88 0.027
 601758860136815.62 0.027
 603344306902155.38 0.026
 604929753667495.12 0.026
 606515200432834.88 0.025
 608100647198174.62 0.025
 609686093963514.38 0.025
 611271540728854.25 0.025
 612856987494194.00 0.025
 614442434259533.75 0.025
 616027881024873.50 0.025
 617613327790213.25 0.025
 619198774555553.00 0.024
 620784221320892.75 0.024
 622369668086232.50 0.024
 623955114851572.38 0.024
 625540561616912.12 0.024
 627126008382251.88 0.024
 628711455147591.62 0.023
 630296901912931.38 0.023
 631882348678271.12 0.023
 633467795443610.88 0.023
 635053242208950.62 0.023
 636638688974290.50 0.023
 638224135739630.25 0.023
 639809582504970.00 0.023
 641395029270309.75 0.023
 642980476035649.50 0.023
 644565922800989.25 0.022
 646151369566329.00 0.022
 647736816331668.75 0.022
 649322263097008.50 0.022
 650907709862348.38 0.022
 652493156627688.12 0.022
 654078603393027.88 0.022
 655664050158367.62 0.022
 657249496923707.38 0.022
 658834943689047.12 0.022
 660420390454387.00 0.021
 662005837219726.75 0.021
 663591283985066.50 0.021
 665176730750406.25 0.021
 666762177515746.00 0.021
 668347624281085.75 0.020
 669933071046425.50 0.020
 671518517811765.25 0.020
 673103964577105.12 0.020
 674689411342444.88 0.020
 676274858107784.62 0.020
 677860304873124.38 0.020
 679445751638464.12 0.020
 681031198403803.88 0.019
 682616645169143.62 0.019
 684202091934483.38 0.019
 685787538699823.25 0.019
 687372985465163.00 0.019
 688958432230502.75 0.019
 690543878995842.50 0.019
 692129325761182.25 0.019
 693714772526522.00 0.019
 695300219291861.75 0.019
 696885666057201.50 0.019
 698471112822541.25 0.018
 700056559587881.12 0.018
 701642006353220.88 0.018
 703227453118560.62 0.018
 704812899883900.38 0.018
 706398346649240.12 0.018
 707983793414579.88 0.018
 709569240179919.62 0.018
 711154686945259.38 0.018
 712740133710599.25 0.018
 714325580475939.00 0.018
 715911027241278.75 0.017
 717496474006618.50 0.017
 719081920771958.25 0.017
 720667367537298.00 0.017
 722252814302637.75 0.017
 723838261067977.50 0.017
 725423707833317.38 0.017
 727009154598657.12 0.017
 728594601363996.88 0.017
 730180048129336.62 0.017
 731765494894676.38 0.017
 733350941660016.12 0.017
 734936388425355.88 0.017
 736521835190695.62 0.017
 738107281956035.50 0.017
 739692728721375.25 0.017
 741278175486715.00 0.017
 742863622252054.75 0.017
 744449069017394.50 0.017
 746034515782734.25 0.017
 747619962548074.00 0.016
 749205409313413.75 0.016
 750790856078753.50 0.016
 752376302844093.38 0.016
 753961749609433.12 0.016
 755547196374772.88 0.016
 757132643140112.62 0.016
 758718089905452.38 0.016
 760303536670792.12 0.016
 761888983436131.88 0.016
 763474430201471.62 0.016
 765059876966811.50 0.016
 766645323732151.25 0.016
 768230770497491.00 0.016
 769816217262830.75 0.016
 771401664028170.50 0.016
 772987110793510.25 0.016
 774572557558850.00 0.016
 776158004324189.75 0.016
 777743451089529.62 0.015
 779328897854869.38 0.015
 780914344620209.12 0.015
 782499791385548.88 0.015
 784085238150888.62 0.015
 785670684916228.38 0.015
 787256131681568.12 0.015
 788841578446907.88 0.015
 790427025212247.75 0.015
 792012471977587.50 0.015
 793597918742927.25 0.014
 795183365508267.00 0.014
 796768812273606.75 0.014
 798354259038946.50 0.014
 799939705804286.25 0.014
 801525152569626.00 0.014
 803110599334965.75 0.014
 804696046100305.62 0.014
 806281492865645.38 0.014
 807866939630985.12 0.014
 809452386396324.88 0.014
 811037833161664.62 0.014
 812623279927004.38 0.014
 814208726692344.12 0.014
 815794173457683.88 0.014
 817379620223023.75 0.014
 818965066988363.50 0.013
 820550513753703.25 0.013
 822135960519043.00 0.013
 823721407284382.75 0.013
 825306854049722.50 0.013
 826892300815062.25 0.013
 828477747580402.00 0.013
 830063194345741.88 0.013
 831648641111081.62 0.013
 833234087876421.38 0.013
 834819534641761.12 0.013
 836404981407100.88 0.013
 837990428172440.62 0.013
 839575874937780.38 0.013
 841161321703120.12 0.012
 842746768468460.00 0.012
 844332215233799.75 0.012
 845917661999139.50 0.012
 847503108764479.25 0.012
 849088555529819.00 0.012
 850674002295158.75 0.012
 852259449060498.50 0.012
 853844895825838.25 0.012
 855430342591178.00 0.012
 857015789356517.88 0.012
 858601236121857.62 0.012
 860186682887197.38 0.012
 861772129652537.12 0.012
 863357576417876.88 0.012
 864943023183216.62 0.012
 866528469948556.38 0.012
 868113916713896.12 0.012
 869699363479236.00 0.012
 871284810244575.75 0.012
 872870257009915.50 0.012
 874455703775255.25 0.012
 876041150540595.00 0.012
 877626597305934.75 0.012
 879212044071274.50 0.012
 880797490836614.25 0.012
 882382937601954.12 0.012
 883968384367293.88 0.012
 885553831132633.62 0.012
 887139277897973.38 0.012
 888724724663313.12 0.012
 890310171428652.88 0.012
 891895618193992.62 0.012
 893481064959332.38 0.012
 895066511724672.25 0.012
 896651958490012.00 0.012
 898237405255351.75 0.012
 899822852020691.50 0.012
 901408298786031.25 0.012
 902993745551371.00 0.012
 904579192316710.75 0.012
 906164639082050.50 0.012
 907750085847390.25 0.011
 909335532612730.12 0.011
 910920979378069.88 0.011
 912506426143409.62 0.011
 914091872908749.38 0.011
 915677319674089.12 0.011
 917262766439428.88 0.011
 918848213204768.62 0.011
 920433659970108.38 0.011
 922019106735448.25 0.011
 923604553500788.00 0.011
 925190000266127.75 0.011
 926775447031467.50 0.011
 928360893796807.25 0.011
 929946340562147.00 0.011
 931531787327486.75 0.011
 933117234092826.50 0.011
 934702680858166.38 0.011
 936288127623506.12 0.011
 937873574388845.88 0.011
 939459021154185.62 0.010
 941044467919525.38 0.010
 942629914684865.12 0.010
 944215361450204.88 0.010
 945800808215544.62 0.010
 947386254980884.50 0.010
 948971701746224.25 0.010
 950557148511564.00 0.010
 952142595276903.75 0.010
 953728042042243.50 0.010
 955313488807583.25 0.010
 956898935572923.00 0.010
 958484382338262.75 0.010
 960069829103602.50 0.010
 961655275868942.38 0.010
 963240722634282.12 0.010
 964826169399621.88 0.010
 966411616164961.62 0.010
 967997062930301.38 0.010
 969582509695641.12 0.010
 971167956460980.88 0.010
 972753403226320.62 0.010
 974338849991660.50 0.010
 975924296757000.25 0.010
 977509743522340.00 0.010
 979095190287679.75 0.010
 980680637053019.50 0.010
 982266083818359.25 0.010
 983851530583699.00 0.010
 985436977349038.75 0.010
 987022424114378.62 0.010
 988607870879718.38 0.010
 990193317645058.12 0.010
 991778764410397.88 0.010
 993364211175737.62 0.010
 994949657941077.38 0.010
 996535104706417.12 0.010
 998120551471756.88 0.010
 999705998237096.75 0.010
1001291445002436.50 0.010
1002876891767776.25 0.010
1004462338533116.00 0.010
1006047785298455.75 0.010
1007633232063795.50 0.010
1009218678829135.25 0.010
1010804125594475.00 0.010
1012389572359814.75 0.010
1013975019125154.62 0.010
1015560465890494.38 0.010
1017145912655834.12 0.010
1018731359421173.88 0.010
1020316806186513.62 0.010
1021902252951853.38 0.010
1023487699717193.12 0.010
1025073146482532.88 0.010
1026658593247872.75 0.010
1028244040013212.50 0.010
1029829486778552.25 0.010
1031414933543892.00 0.010
1033000380309231.75 0.010
1034585827074571.50 0.010
1036171273839911.25 0.010
1037756720605251.00 0.010
1039342167370590.88 0.009
1040927614135930.62 0.009
1042513060901270.38 0.009
1044098507666610.12 0.009
1045683954431949.88 0.009
1047269401197289.62 0.009
1048854847962629.38 0.009
1050440294727969.12 0.009
1052025741493309.00 0.009
1053611188258648.75 0.009
1055196635023988.50 0.009
1056782081789328.25 0.009
1058367528554668.00 0.009
1059952975320007.75 0.009
1061538422085347.50 0.009
1063123868850687.25 0.009
1064709315616027.00 0.009
1066294762381366.88 0.009
1067880209146706.62 0.009
1069465655912046.38 0.009
1071051102677386.12 0.009
1072636549442725.88 0.009
1074221996208065.62 0.009
1075807442973405.38 0.009
1077392889738745.12 0.009
1078978336504085.00 0.009
1080563783269424.75 0.009
1082149230034764.50 0.009
1083734676800104.25 0.009
1085320123565444.00 0.009
1086905570330783.75 0.009
1088491017096123.50 0.009
1090076463861463.25 0.009
1091661910626803.12 0.009
1093247357392142.88 0.009
1094832804157482.62 0.009
1096418250922822.38 0.009
1098003697688162.12 0.009
1099589144453501.88 0.009
1101174591218841.62 0.009
1102760037984181.38 0.009
1104345484749521.25 0.009
1105930931514861.00 0.009
1107516378280200.75 0.009
1109101825045540.50 0.009
1110687271810880.25 0.009
1112272718576220.00 0.009
1113858165341559.75 0.009
1115443612106899.50 0.009
1117029058872239.25 0.009
1118614505637579.12 0.009
1120199952402918.88 0.009
1121785399168258.62 0.009
1123370845933598.38 0.009
1124956292698938.12 0.009
1126541739464277.75 0.009
1128127186229617.50 0.009
1129712632994957.25 0.009
1131298079760297.25 0.009
1132883526525637.00 0.009
1134468973290976.75 0.009
1136054420056316.50 0.009
1137639866821656.25 0.009
1139225313586996.00 0.009
1140810760352335.75 0.008
1142396207117675.50 0.008
1143981653883015.25 0.008
1145567100648355.00 0.008
1147152547413694.75 0.008
1148737994179034.50 0.008
1150323440944374.25 0.008
1151908887709714.00 0.008
1153494334475053.75 0.008
1155079781240393.50 0.008
1156665228005733.25 0.008
1158250674771073.25 0.008
1159836121536413.00 0.008
1161421568301752.75 0.008
1163007015067092.50 0.008
1164592461832432.25 0.008
1166177908597772.00 0.008
1167763355363111.75 0.008
1169348802128451.50 0.008
1170934248893791.25 0.008
1172519695659131.00 0.008
1174105142424470.75 0.008
1175690589189810.50 0.008
1177276035955150.25 0.008
1178861482720490.00 0.008
1180446929485829.75 0.008
1182032376251169.50 0.008
1183617823016509.50 0.008
1185203269781849.25 0.008
1186788716547189.00 0.008
1188374163312528.75 0.008
1189959610077868.50 0.008
1191545056843208.25 0.008
1193130503608548.00 0.008
1194715950373887.75 0.008
1196301397139227.50 0.008
1197886843904567.25 0.008
1199472290669907.00 0.008
1201057737435246.75 0.008
1202643184200586.50 0.008
1204228630965926.25 0.008
1205814077731266.00 0.008
1207399524496605.75 0.008
1208984971261945.50 0.008
1210570418027285.50 0.008
1212155864792625.25 0.008
1213741311557965.00 0.008
1215326758323304.75 0.008
1216912205088644.50 0.008
1218497651853984.25 0.008
1220083098619324.00 0.008
1221668545384663.75 0.008
1223253992150003.50 0.008
1224839438915343.25 0.007
1226424885680683.00 0.007
1228010332446022.75 0.007
1229595779211362.75 0.007
1231181225976702.50 0.007
1232766672742042.25 0.007
1234352119507382.00 0.007
1235937566272721.75 0.007
1237523013038061.50 0.007
1239108459803401.25 0.007
1240693906568741.00 0.007
1242279353334080.75 0.007
1243864800099420.50 0.007
1245450246864760.25 0.007
1247035693630100.00 0.007
1248621140395439.75 0.007
1250206587160779.50 0.007
1251792033926119.25 0.007
1253377480691459.00 0.007
1254962927456799.00 0.007
1256548374222138.75 0.007
1258133820987478.50 0.007
1259719267752818.25 0.007
1261304714518158.00 0.007
1262890161283497.75 0.007
1264475608048837.50 0.007
1266061054814177.25 0.007
1267646501579517.00 0.007
1269231948344856.75 0.007
1270817395110196.50 0.007
1272402841875536.25 0.007
1273988288640876.00 0.007
1275573735406215.75 0.007
1277159182171555.50 0.007
1278744628936895.25 0.007
1280330075702235.00 0.007
1281915522467575.00 0.007
1283500969232914.75 0.007
1285086415998254.50 0.007
1286671862763594.25 0.007
1288257309528934.00 0.007
1289842756294273.75 0.007
1291428203059613.50 0.007
1293013649824953.25 0.007
1294599096590293.00 0.007
1296184543355632.75 0.007
1297769990120972.50 0.007
1299355436886312.25 0.007
1300940883651652.00 0.007
1302526330416991.75 0.007
1304111777182331.50 0.007
1305697223947671.25 0.007
1307282670713011.00 0.007
1308868117478351.00 0.007
1310453564243690.75 0.007
1312039011009030.50 0.007
1313624457774370.25 0.007
1315209904539710.00 0.007
1316795351305049.75 0.007
1318380798070389.50 0.007
1319966244835729.25 0.007
1321551691601069.00 0.007
1323137138366408.75 0.007
1324722585131748.50 0.007
1326308031897088.25 0.007
1327893478662428.00 0.007
1329478925427767.75 0.007
1331064372193107.50 0.006
1332649818958447.25 0.006
1334235265723787.25 0.006
1335820712489127.00 0.006
1337406159254466.75 0.006
1338991606019806.50 0.006
1340577052785146.25 0.006
1342162499550486.00 0.006
1343747946315825.75 0.006
1345333393081165.50 0.006
1346918839846505.25 0.006
1348504286611845.00 0.006
1350089733377184.75 0.006
1351675180142524.50 0.006
1353260626907864.25 0.006
1354846073673204.00 0.006
1356431520438543.75 0.006
1358016967203883.50 0.006
1359602413969223.25 0.006
1361187860734563.25 0.006
1362773307499903.00 0.006
1364358754265242.75 0.006
1365944201030582.50 0.006
1367529647795922.25 0.006
1369115094561262.00 0.006
1370700541326601.75 0.006
1372285988091941.50 0.006
1373871434857281.25 0.005
1375456881622621.00 0.005
1377042328387960.75 0.005
1378627775153300.50 0.005
1380213221918640.25 0.005
1381798668683980.00 0.005
1383384115449319.75 0.005
1384969562214659.50 0.005
1386555008979999.50 0.005
1388140455745339.25 0.005
1389725902510679.00 0.005
1391311349276018.75 0.005
1392896796041358.50 0.004
1394482242806698.25 0.004
1396067689572038.00 0.004
1397653136337377.75 0.004
1399238583102717.50 0.004
1400824029868057.25 0.004
1402409476633397.00 0.004
1403994923398736.75 0.004
1405580370164076.50 0.004
1407165816929416.25 0.003
1408751263694756.00 0.003
1410336710460095.75 0.003
1411922157225435.50 0.003
1413507603990775.50 0.003
1415093050756115.25 0.003
1416678497521455.00 0.003
1418263944286794.75 0.003
1419849391052134.50 0.003
1421434837817474.25 0.003
1423020284582814.00 0.003
1424605731348153.75 0.003
1426191178113493.50 0.003
1427776624878833.25 0.003
1429362071644173.00 0.003
1430947518409512.75 0.003
1432532965174852.50 0.003
1434118411940192.25 0.003
1435703858705532.00 0.003
1437289305470871.75 0.003
1438874752236211.75 0.003
1440460199001551.50 0.003
1442045645766891.25 0.003
1443631092532231.00 0.003
1445216539297570.75 0.003
1446801986062910.50 0.003
1448387432828250.25 0.003
1449972879593590.00 0.003
1451558326358929.75 0.003
1453143773124269.50 0.003
1454729219889609.25 0.003
1456314666654949.00 0.002
1457900113420288.75 0.002
1459485560185628.50 0.002
1461071006950968.25 0.002
1462656453716308.00 0.002
1464241900481647.75 0.002
1465827347246987.75 0.002
1467412794012327.50 0.002
1468998240777667.25 0.002
1470583687543007.00 0.002
1472169134308346.75 0.002
1473754581073686.50 0.002
1475340027839026.25 0.002
1476925474604366.00 0.002
1478510921369705.75 0.002
1480096368135045.50 0.002
1481681814900385.25 0.002
1483267261665725.00 0.002
1484852708431064.75 0.002
1486438155196404.50 0.002
1488023601961744.25 0.002
1489609048727084.00 0.002
1491194495492424.00 0.002
1492779942257763.75 0.002
1494365389023103.50 0.002
1495950835788443.25 0.002
1497536282553783.00 0.002
1499121729319122.75 0.002
1500707176084462.50 0.002
1502292622849802.25 0.002
1503878069615142.00 0.002
1505463516380481.75 0.002
1507048963145821.50 0.002
1508634409911161.25 0.002
1510219856676501.00 0.002
1511805303441840.75 0.002
1513390750207180.50 0.002
1514976196972520.25 0.002
1516561643737860.00 0.002
1518147090503200.00 0.002
1519732537268539.75 0.002
1521317984033879.50 0.002
1522903430799219.25 0.001
1524488877564559.00 0.001
1526074324329898.75 0.001
1527659771095238.50 0.001
1529245217860578.25 0.001
1530830664625918.00 0.001
1532416111391257.75 0.001
1534001558156597.50 0.001
1535587004921937.25 0.001
1537172451687277.00 0.001
1538757898452616.75 0.001
1540343345217956.50 0.001
1541928791983296.25 0.001
1543514238748636.25 0.001
1545099685513976.00 0.001
1546685132279315.75 0.001
1548270579044655.50 0.001
1549856025809995.25 0.001
1551441472575335.00 0.001
1553026919340674.75 0.001
1554612366106014.50 0.001
1556197812871354.25 0.000
1557783259636694.00 0.000
1559368706402033.75 0.000
1560954153167373.50 0.000
1562539599932713.25 0.000
1564125046698053.00 0.000
1565710493463392.75 0.000
1567295940228732.50 0.000
1568881386994072.25 0.000
1570466833759412.25 0.000
1572052280524752.00 0.000
1573637727290091.75 0.000
1575223174055431.50 0.000
1576808620820771.25 0.000
1578394067586111.00 0.000
1579979514351450.75 0.000
1581564961116790.50 0.000
1583150407882130.25 0.000
1584735854647470.00 0.000
1586321301412809.75 0.000
1587906748178149.50 0.000
1589492194943489.25 0.000
1591077641708829.00 0.000
1592663088474168.75 0.000
1594248535239508.50 0.000
1595833982004848.50 0.000
1597419428770188.25 0.000
1599004875535528.00 0.000
1600590322300867.75 0.000
1602175769066207.50 0.000
1603761215831547.25 0.000
1605346662596887.00 0.000
1606932109362226.75 0.000
1608517556127566.50 0.000
1610103002892906.25 0.000
1611688449658246.00 0.000
1613273896423585.75 0.000
1614859343188925.50 0.000
1616444789954265.25 0.000
1618030236719605.00 0.000
1619615683484944.75 0.000
1621201130250284.50 0.000
1622786577015624.50 0.000
1624372023780964.25 0.000
1625957470546304.00 0.000
1627542917311643.75 0.000
1629128364076983.50 0.000
1630713810842323.25 0.000
1632299257607663.00 0.000
1633884704373002.75 0.000
1635470151138342.50 0.000
1637055597903682.25 0.000
1638641044669022.00 0.000
1640226491434361.75 0.000
1641811938199701.50 0.000
1643397384965041.25 0.000
1644982831730381.00 0.000
1646568278495720.75 0.000
1648153725261060.75 0.000
1649739172026400.50 0.000
1651324618791740.25 0.000
1652910065557080.00 0.000
1654495512322419.75 0.000
1656080959087759.50 0.000
1657666405853099.25 0.000
1659251852618439.00 0.000
1660837299383778.75 0.000
1662422746149118.50 0.000
1664008192914458.25 0.000
1665593639679798.00 0.000
1667179086445137.75 0.000
1668764533210477.50 0.000
1670349979975817.25 0.000
1671935426741157.00 0.000
1673520873506496.75 0.000


==> CommonFlareProperties.txt <==
Title: A Seven-Day Multi-Wavelength Flare Campaign on AU Mic II: Electron
       Densities and Kinetic Energies from High-Frequency Radio Flares
Authors: Tristan I.I., Osten R.A., Notsu Y., Kowalski A.F., Brown A., 
         White G.L., Grady C.A., Henry T.J., Vrijmoet E.H.
Table: Common Flare Properties
================================================================================
Byte-by-byte Description of file: CommonFlareProperties.txt
--------------------------------------------------------------------------------
   Bytes Format Units          Label     Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---            ID        Flare identifier
   4-  7 A4     ---            Inst      Instrument used
   9- 18 A10    ---            Band      Band used by Inst
  20- 24 F5.1   min            tTotal    Flare duration
  26- 32 A7     min            tDecay    ? Flare decay time
  34- 40 A7     min            tFWHM     ? Full-Width Half-Max time interval
  42- 48 A7     ---            I         ? Impulsiveness
  50- 54 F5.2   mJy            PeakRate  Peak flux density
  56- 61 F6.2   10+26.10-7J    Energy    Observed energy; ergs
  63- 66 F4.2   10+26.10-7J  e_Energy    Uncertainty in Energy
  68- 74 A7     %              Pol       ? Polarization (1)
  76- 82 A7     %            e_Pol       ? Uncertainty in Pol
  84-106 A23    ---            tStart    Flare UTC start time (2)
 108-130 A23    ---            tEnd      Flare UTC end time (2)
 132-154 A23    ---            tPeak     Flare UTC peak time (2)
--------------------------------------------------------------------------------
Note (1):   This is the best-fit model for the polarization; see Section 3.2.
Note (2):   In the format of YYYY-MM-DDThh:mm:ss.sss.
--------------------------------------------------------------------------------
21 VLA  Ku          23.4 21.9    4.2     0.36     2.60   6.65 0.44 -20.8   2.6     2018-10-13T00:36:05.000 2018-10-13T00:59:29.000 2018-10-13T00:37:35.000 
22 VLA  Ku          10.8 6.0     1.8     1.90     5.86   6.92 0.04 -8.5    3.0     2018-10-13T01:39:31.000 2018-10-13T01:50:21.000 2018-10-13T01:44:21.000 
23 VLA  Ku          25.0 10.5    \nodata \nodata  3.97   7.26 3.35 -13.5   2.2     2018-10-13T03:08:39.000 2018-10-13T03:33:41.000 2018-10-13T03:23:11.000 
33 VLA  Ku           4.8 2.5     4.1     0.17     1.61   1.98 0.05 -9.1    11.1    2018-10-14T00:06:15.000 2018-10-14T00:11:05.000 2018-10-14T00:08:35.000 
35 VLA  Ku          37.2 34.4    \nodata \nodata  3.71  20.17 0.47 9.2     1.9     2018-10-15T01:18:22.000 2018-10-15T01:55:36.000 2018-10-15T01:21:12.000 
36 VLA  Ku          10.8 7.2     4.3     0.86     4.31   7.21 0.05 9.2     2.8     2018-10-15T03:15:01.000 2018-10-15T03:25:51.000 2018-10-15T03:18:41.000 
74 VLA  Ku           2.0 1.8     \nodata \nodata  1.01   0.37 0.01 -19.1   16.7    2018-10-11T03:26:25.000 2018-10-11T03:28:25.000 2018-10-11T03:26:35.000 
75 VLA  Ku           3.5 1.3     2.5     0.06     0.41   0.27 0.01 21.7    25.8    2018-10-11T03:32:25.000 2018-10-11T03:35:55.000 2018-10-11T03:34:35.000 
76 VLA  Ku           6.2 4.3     4.2     0.04     0.44   0.50 0.02 -5.6    26.1    2018-10-11T04:02:59.000 2018-10-11T04:09:09.000 2018-10-11T04:04:49.000 
77 VLA  Ku           0.5 0.2     0.2     2.68     1.30   0.09 0.01 -11.1   39.5    2018-10-11T04:27:22.500 2018-10-11T04:27:49.500 2018-10-11T04:27:37.500 
78 VLA  Ku           2.5 2.5     \nodata \nodata  1.15   0.56 0.01 -10.1   21.5    2018-10-11T05:23:04.000 2018-10-11T05:25:34.000 2018-10-11T05:23:04.000 
79 VLA  Ku           6.4 5.3     3.9     0.11     1.12   1.39 0.18 12.8    18.3    2018-10-11T05:31:34.000 2018-10-11T05:37:59.000 2018-10-11T05:32:44.000 
80 VLA  Ku           1.0 0.5     0.9     0.51     0.64   0.17 0.01 -14.1   18.3    2018-10-13T04:37:14.000 2018-10-13T04:38:14.000 2018-10-13T04:37:44.000 
81 VLA  Ku          82.1 59.0    13.0    0.59    13.10 102.88 8.11 -16.7   2.0     2018-10-14T02:40:56.000 2018-10-14T04:02:59.000 2018-10-14T03:03:58.000 
82 VLA  Ku          10.8 5.5     7.8     0.10     1.17   2.64 0.04 11.7    4.1     2018-10-15T02:16:40.000 2018-10-15T02:27:30.000 2018-10-15T02:22:00.000 
83 VLA  Ku          39.6 \nodata \nodata \nodata  2.75  13.97 3.33 21.0    2.8     2018-10-15T03:54:40.000 2018-10-15T04:34:14.000 2018-10-15T04:04:40.000 
 8 ATCA K 16.7 GHz 289.7 277.7   74.1    0.08     6.83  84.82 3.24 \nodata \nodata 2018-10-11T08:44:10.000 2018-10-11T13:33:50.000 2018-10-11T08:56:10.000 
24 ATCA K 16.7 GHz  23.0 18.0    17.2    0.11     2.07   3.74 0.22 \nodata \nodata 2018-10-13T07:14:20.000 2018-10-13T07:37:20.000 2018-10-13T07:19:20.000 
84 ATCA K 16.7 GHz  23.8 13.0    10.6    0.13     1.62   1.92 0.33 \nodata \nodata 2018-10-13T07:47:20.000 2018-10-13T08:11:10.000 2018-10-13T07:58:10.000 
 8 ATCA K 21.2 GHz 289.7 288.7   170.0   0.03     6.28  84.57 5.98 \nodata \nodata 2018-10-11T08:44:10.000 2018-10-11T13:33:50.000 2018-10-11T08:45:10.000 
24 ATCA K 21.2 GHz  23.0 20.0    18.5    0.09     2.03   2.98 0.41 \nodata \nodata 2018-10-13T07:14:20.000 2018-10-13T07:37:20.000 2018-10-13T07:17:20.000 
84 ATCA K 21.2 GHz  23.8 14.0    17.7    0.07     1.38   2.42 0.61 \nodata \nodata 2018-10-13T07:47:20.000 2018-10-13T08:11:10.000 2018-10-13T07:57:10.000 


==> RadioObservationLogs.txt <==
Title: A Seven-Day Multi-Wavelength Flare Campaign on AU Mic II: Electron
       Densities and Kinetic Energies from High-Frequency Radio Flares
Authors: Tristan I.I., Osten R.A., Notsu Y., Kowalski A.F., Brown A., 
         White G.L., Grady C.A., Henry T.J., Vrijmoet E.H.
Table: Observation Logs
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label   Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---      Inst    Instrument used
   6-  7 I2     ---      ObsWin  Observation Window
   9- 27 A19    ---      Start   Start Time (UTC)
  29- 47 A19    ---      End     End Time (UTC)
  49- 52 F4.2   60.min   tTotal  Duration; hr
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
VLA   1 2018/10/11/01:04:43 2018/10/11/01:15:23 0.18 
VLA   2 2018/10/11/01:17:55 2018/10/11/01:28:45 0.18 
VLA   3 2018/10/11/01:31:10 2018/10/11/01:41:50 0.18 
VLA   4 2018/10/11/02:01:40 2018/10/11/02:12:20 0.18 
VLA   5 2018/10/11/02:14:52 2018/10/11/02:25:32 0.18 
VLA   6 2018/10/11/02:28:04 2018/10/11/02:38:44 0.18 
VLA   7 2018/10/11/02:41:16 2018/10/11/02:52:06 0.18 
VLA   8 2018/10/11/02:59:58 2018/10/11/03:10:48 0.18 
VLA   9 2018/10/11/03:13:13 2018/10/11/03:23:53 0.18 
VLA  10 2018/10/11/03:26:25 2018/10/11/03:37:05 0.18 
VLA  11 2018/10/11/03:39:37 2018/10/11/03:50:27 0.18 
VLA  12 2018/10/11/03:58:19 2018/10/11/04:09:09 0.18 
VLA  13 2018/10/11/04:11:31 2018/10/11/04:22:21 0.18 
VLA  14 2018/10/11/04:24:34 2018/10/11/04:35:28 0.18 
VLA  15 2018/10/11/04:37:58 2018/10/11/04:48:38 0.18 
VLA  16 2018/10/11/04:56:40 2018/10/11/05:07:20 0.18 
VLA  17 2018/10/11/05:09:52 2018/10/11/05:20:42 0.18 
VLA  18 2018/10/11/05:23:04 2018/10/11/05:33:54 0.18 
VLA  19 2018/10/11/05:36:09 2018/10/11/05:46:59 0.18 
VLA  20 2018/10/13/00:29:25 2018/10/13/00:40:05 0.18 
VLA  21 2018/10/13/00:42:37 2018/10/13/00:53:17 0.18 
VLA  22 2018/10/13/00:55:49 2018/10/13/01:06:39 0.18 
VLA  23 2018/10/13/01:26:19 2018/10/13/01:37:09 0.18 
VLA  24 2018/10/13/01:39:31 2018/10/13/01:50:21 0.18 
VLA  25 2018/10/13/01:52:46 2018/10/13/02:03:26 0.18 
VLA  26 2018/10/13/02:05:58 2018/10/13/02:16:38 0.18 
VLA  27 2018/10/13/02:24:40 2018/10/13/02:35:20 0.18 
VLA  28 2018/10/13/02:37:52 2018/10/13/02:48:32 0.18 
VLA  29 2018/10/13/02:51:07 2018/10/13/03:01:47 0.18 
VLA  30 2018/10/13/03:04:19 2018/10/13/03:14:59 0.18 
VLA  31 2018/10/13/03:23:01 2018/10/13/03:33:41 0.18 
VLA  32 2018/10/13/03:36:13 2018/10/13/03:46:53 0.18 
VLA  33 2018/10/13/03:49:25 2018/10/13/04:00:15 0.18 
VLA  34 2018/10/13/04:02:30 2018/10/13/04:13:20 0.18 
VLA  35 2018/10/13/04:21:12 2018/10/13/04:32:02 0.18 
VLA  36 2018/10/13/04:34:24 2018/10/13/04:45:14 0.18 
VLA  37 2018/10/13/04:47:36 2018/10/13/04:58:26 0.18 
VLA  38 2018/10/13/05:00:58 2018/10/13/05:11:48 0.18 
VLA  39 2018/10/14/00:00:15 2018/10/14/00:11:05 0.18 
VLA  40 2018/10/14/00:13:34 2018/10/14/00:24:14 0.18 
VLA  41 2018/10/14/00:26:46 2018/10/14/00:37:36 0.18 
VLA  42 2018/10/14/00:57:16 2018/10/14/01:08:06 0.18 
VLA  43 2018/10/14/01:10:31 2018/10/14/01:21:11 0.18 
VLA  44 2018/10/14/01:23:43 2018/10/14/01:34:23 0.18 
VLA  45 2018/10/14/01:36:55 2018/10/14/01:47:35 0.18 
VLA  46 2018/10/14/01:55:37 2018/10/14/02:06:17 0.18 
VLA  47 2018/10/14/02:08:49 2018/10/14/02:19:39 0.18 
VLA  48 2018/10/14/02:22:04 2018/10/14/02:32:44 0.18 
VLA  49 2018/10/14/02:35:06 2018/10/14/02:45:56 0.18 
VLA  50 2018/10/14/02:53:58 2018/10/14/03:04:38 0.18 
VLA  51 2018/10/14/03:07:10 2018/10/14/03:18:00 0.18 
VLA  52 2018/10/14/03:20:22 2018/10/14/03:31:12 0.18 
VLA  53 2018/10/14/03:33:37 2018/10/14/03:44:17 0.18 
VLA  54 2018/10/14/03:52:19 2018/10/14/04:02:59 0.18 
VLA  55 2018/10/14/04:05:31 2018/10/14/04:16:11 0.18 
VLA  56 2018/10/14/04:18:33 2018/10/14/04:29:33 0.18 
VLA  57 2018/10/14/04:31:55 2018/10/14/04:42:45 0.18 
VLA  58 2018/10/15/00:21:25 2018/10/15/00:32:05 0.18 
VLA  59 2018/10/15/00:34:37 2018/10/15/00:45:27 0.18 
VLA  60 2018/10/15/00:47:52 2018/10/15/00:58:32 0.18 
VLA  61 2018/10/15/01:18:22 2018/10/15/01:29:02 0.18 
VLA  62 2018/10/15/01:31:34 2018/10/15/01:42:14 0.18 
VLA  63 2018/10/15/01:44:46 2018/10/15/01:55:36 0.18 
VLA  64 2018/10/15/01:57:58 2018/10/15/02:08:48 0.18 
VLA  65 2018/10/15/02:16:40 2018/10/15/02:27:30 0.18 
VLA  66 2018/10/15/02:29:55 2018/10/15/02:40:35 0.18 
VLA  67 2018/10/15/02:43:07 2018/10/15/02:53:47 0.18 
VLA  68 2018/10/15/02:56:19 2018/10/15/03:07:09 0.18 
VLA  69 2018/10/15/03:15:01 2018/10/15/03:25:51 0.18 
VLA  70 2018/10/15/03:28:13 2018/10/15/03:39:03 0.18 
VLA  71 2018/10/15/03:41:28 2018/10/15/03:52:08 0.18 
VLA  72 2018/10/15/03:54:40 2018/10/15/04:05:20 0.18 
VLA  73 2018/10/15/04:13:22 2018/10/15/04:24:02 0.18 
VLA  74 2018/10/15/04:26:34 2018/10/15/04:37:24 0.18 
VLA  75 2018/10/15/04:39:39 2018/10/15/04:50:29 0.18 
VLA  76 2018/10/15/04:52:51 2018/10/15/05:03:41 0.18 
ATCA  1 2018/10/11/04:32:30 2018/10/11/05:28:30 0.93 
ATCA  2 2018/10/11/05:35:50 2018/10/11/06:31:50 0.93 
ATCA  3 2018/10/11/06:39:10 2018/10/11/07:23:10 0.73 
ATCA  4 2018/10/11/08:28:10 2018/10/11/08:32:10 0.07 
ATCA  5 2018/10/11/08:44:10 2018/10/11/09:01:10 0.28 
ATCA  6 2018/10/11/09:22:10 2018/10/11/09:26:10 0.07 
ATCA  7 2018/10/11/09:38:50 2018/10/11/10:18:50 0.67 
ATCA  8 2018/10/11/10:32:50 2018/10/11/10:37:50 0.08 
ATCA  9 2018/10/11/10:45:30 2018/10/11/10:48:30 0.05 
ATCA 10 2018/10/11/10:54:30 2018/10/11/11:41:30 0.78 
ATCA 11 2018/10/11/11:48:20 2018/10/11/12:43:20 0.92 
ATCA 12 2018/10/11/12:50:50 2018/10/11/13:33:50 0.72 
ATCA 13 2018/10/12/06:13:20 2018/10/12/06:58:20 0.75 
ATCA 14 2018/10/12/07:05:40 2018/10/12/08:01:40 0.93 
ATCA 15 2018/10/12/08:08:40 2018/10/12/08:38:40 0.50 
ATCA 16 2018/10/12/11:56:30 2018/10/12/12:28:30 0.53 
ATCA 17 2018/10/12/12:36:00 2018/10/12/12:56:00 0.33 
ATCA 18 2018/10/13/03:44:20 2018/10/13/04:40:20 0.93 
ATCA 19 2018/10/13/04:47:40 2018/10/13/04:50:40 0.05 
ATCA 20 2018/10/13/05:10:40 2018/10/13/05:43:40 0.55 
ATCA 21 2018/10/13/05:51:00 2018/10/13/06:00:00 0.15 
ATCA 22 2018/10/13/06:15:00 2018/10/13/06:47:00 0.53 
ATCA 23 2018/10/13/06:54:20 2018/10/13/07:50:20 0.93 
ATCA 24 2018/10/13/07:57:10 2018/10/13/08:53:10 0.93 
ATCA 25 2018/10/13/09:00:50 2018/10/13/09:22:50 0.37 
ATCA 26 2018/10/13/09:33:30 2018/10/13/10:08:30 0.58 
ATCA 27 2018/10/13/10:15:30 2018/10/13/11:11:30 0.93 
ATCA 28 2018/10/13/11:18:50 2018/10/13/12:13:50 0.92 
ATCA 29 2018/10/13/12:21:20 2018/10/13/12:56:20 0.58 
ATCA 30 2018/10/14/06:34:00 2018/10/14/06:55:00 0.35 
ATCA 31 2018/10/14/07:02:20 2018/10/14/07:58:20 0.93 
ATCA 32 2018/10/14/08:05:10 2018/10/14/09:02:10 0.95 
ATCA 33 2018/10/14/09:10:10 2018/10/14/09:19:10 0.15 
ATCA 34 2018/10/14/09:29:50 2018/10/14/10:15:50 0.77 
ATCA 35 2018/10/14/10:23:40 2018/10/14/11:19:40 0.93 
ATCA 36 2018/10/14/11:26:40 2018/10/14/12:21:40 0.92 
ATCA 37 2018/10/14/12:29:10 2018/10/14/13:01:10 0.53 
ATCA 38 2018/10/15/06:23:20 2018/10/15/06:56:20 0.55 
ATCA 39 2018/10/15/07:04:10 2018/10/15/07:59:10 0.92 
ATCA 40 2018/10/15/08:06:20 2018/10/15/08:50:20 0.73 
ATCA 41 2018/10/15/09:28:50 2018/10/15/10:26:50 0.97 
ATCA 42 2018/10/15/10:34:20 2018/10/15/11:29:20 0.92 
ATCA 43 2018/10/15/11:36:50 2018/10/15/12:31:50 0.92 
ATCA 44 2018/10/15/12:39:20 2018/10/15/12:59:20 0.33 

